Oblique-incidence excitation of surface plasmon polaritons on small metal wires

This work reports on the experimental investigation of surface plasmon polaritons (SPP) on cylindrical wires of small diameters. Applying a new technique that was developed by this group and recently reported, single wire and wire array samples of gold (Au) and silver (Ag) with small diameters 400nm < D < 3 mum and high aspect ratios <= 75000 in photonic crystal fibers and single hole capillaries are fabricated. Additionally, effective bulk metal wires of Au and Ag are created by a hybrid technique, including fiber tapering and magnetron sputter deposition for a large number of different diameters between 13 mum to 50 mum. The measurement of the absorption, corresponding to the excitation of SPP modes is realized with a new goniometer-based experimental setup for oblique incidence laser beam scattering at a single wavelength. A device is developed that allows a simultaneous measurement of the scattering amplitude in s- and p-polarization under varied incident angle. For comparison, a model for the dispersion of discrete SPP modes and their angles of excitation is derived. The computed results are for the first time compared with a theoretical approach to electromagnetic scattering theory for cylinders, that is calculated analogue to Mie scattering and to an exact solution of Maxwell's equations for cylindrical SPP. The validity of the model is proved for higher incident angles. The first oblique incidence examination of SPP on metal wires for this size range is reported. The experimental results for low incident angles show good accordance to the numerical results from scattering theory.

==> appendix/graphics/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> appendix/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> ch_conclusion-and-outlook/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> ch_experimental-setup/graphics/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> ch_experimental-setup/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> ch_introduction/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> ch_results-and-discussion/graphics/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> ch_results-and-discussion/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> ch_sample-fabrication/graphics/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> ch_sample-fabrication/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> ch_theory/computation/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> ch_theory/graphics/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> ch_theory/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> cited/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> mainfiles/readme.txt <==
All source codes, content and graphics are copyright 2008 by Arian Kriesch. Use and copying is not allowed without explicit permission!

==> packages/readme.txt <==
All these files and those in the subfolders are copied standard latex packages, downloaded from ctan. They are here just for compatibility with arxiv. Don't use them if you don't need them!
I have no copyright on them.

==> packages/ts1/knappen.txt <==
Sebastian,

this reply took longer than expected, since the machine where I unpacked 
your package went down for about a week without prior announce.

First there are some omissions in the style file and/or the table:

\textblank    {'040}                               missing in the table
\textdivorced {'143} % divorced                    missing in both
\textdong     {'226} % Dong (currency of vietnam)  missing in both
\textpertenthousand {'230}                         missing in both
\textpilcrow  {'231}                               missing in both
\textbaht     {'232} % Baht (currency of thailand) missing in both


The 
\textshortequals 
should be taken from position {'055}, not as currently from {'177}:
The one at '177 is designed as a hanging hyphenchar, where '055 is non-
hanging (like usual hyphen).

I suggest to rename 
\textasciitilde {'176} to
\textlowtilde.
  In fact, the `ASCII tilde' is not defined in typographical terms, if it is 
high (like an accent) or low in its box. The dc fonts contain a high
`\textasciitilde'; the companion complement is by design low lying, 
therefore the suggested name \textlowtilde.

The 
\textbigcircle
is in fact that circle which is used by the \textcircled command. I 
therefore suggest to move the definition of \textcircled from OMSenc.def
to TS1. Here is the relevant snippet, adapted to TS1:

\DeclareTextCommand{\textcircled}{TS1}[1]{{%
   \ooalign{%
      \hfil \raise .07ex\hbox {\upshape#1}\hfil \crcr
      \char'117 % 
   }%
}}

Comment: Since the TS1 encoding provides oblique fonts (with oblique 
bigcircles!), the command \upshape can be removed.

The two tie accents are in fact meant to replace the definition of \t from
OMLenc.def (this is the only reference to OML in text mode). As a first step 
I suggest to use the `lowercase accent' everywhere, I'm just thinking on 
how to implement the choice of different accents according to the case of 
the accentee. This gives the following:

\DeclareTextAccent{\t}{TS1}{'032}

The definitions of 
\texttieaccentlowercase and \texttieaccentuppercase
can be dropped (both from the package and from the table).

[...]

Actually, here's what I'm suggesting for the accents designed for capital
letters:

There are commands like \capitalacute (you may want to add {text} to the 
names), defined in the following way:

%
% Acute accent for capitals
%
\DeclareTextAccentDefault{\capitalacute}{TS1}
\DeclareTextAccent{\capitalacute}{TS1}{'001}
%

This command can be used by the end user either directly or through 
definitions of the type

\DeclareTextCompositeCommand{\'}{T1}{X}{\capitalacute X}

None of the latter definitions should be provided by default, since they are 
probably rarely used.

Yours,
J"org Knappen.



==> readme.txt <==
%%%%%  README OF THE DIPLOMA THESIS  %%%%%
% copyright (c)2008 on content and layout/typesetting/code/macros by Arian Kriesch, mail@arian-kriesch.de
% These files are intended for compilation with a latex2epsilon distribution and several additional packages.
% The packages are listed in the file header.tex . This thesis does not follow a predefined format for theses
% as such does not exist at the University of Erlangen-Nuremberg for diploma theses in physics.
% These files are intended for compilation with latex or texify with subsequent processing with ps2pdf. 
% pdflatex will not work due to the applied LaTeX-techniques.
% These files could contain errors and are provided with no guarantee. 
% 
% Best regards
% Arian
